Dynamical traceback age of the Octans young stellar association

Octans is one of the most distant ($d\sim150$pc) young stellar associations of the solar neighbourhood. Its age is still poorly constrained in the literature and requires further investigation. We take advantage of the state-of-the-art astrometry delivered by the third data release of the Gaia space mission combined with radial velocity measurements obtained from high-resolution spectroscopy to compute the 3D positions and 3D spatial velocities of the stars and derive the dynamical traceback age of the association. We performed an extensive traceback analysis using different subsamples of stars, different metrics to define the size of the association, and different models for the Galactic potential to integrate the stellar orbits in the past. We derive a dynamical age of $34^{+2}_{-2}$Myr that is independent from stellar models and represents the most precise age estimate currently available for the Octans association. After correcting the radial velocity of the stars for the effect of gravitational redshift, we obtain a dynamical age of $33^{+3}_{-1}$Myr, which is in very good agreement with our first solution. This shows that the effect of gravitational redshift is small for such a distant young stellar association. Our result is also consistent with the less accurate age estimates obtained in previous studies from lithium depletion (30-40Myr) and isochrones (20-30Myr). By integrating the stellar orbits in time, we show that the members of Octans and Octans-Near had different locations in the past, which indicates that the two associations are unrelated despite the close proximity in the sky. Our results confirm that it is possible to derive precise dynamical ages via the traceback method for $\sim30$Myr old stellar clusters at about $\sim150$pc with the same precision level that has been achieved in other studies for young stellar groups within 50pc of the Sun.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2023
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)
  linenoaa.sty	  Style file for line numbering


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------


==> readme_oct.txt <==
Reference         Dynamical age of Octans                         (Galli+, 2024)
================================================================================
Dynamical traceback age of the Octans young stellar association
    P.A.B. Galli, N. Miret-Roig, H. Bouy, J. Olivares, D. Barrado
   <Reference (2024)>
   =2024jjjjjvvvvLppppA
================================================================================
ADC_Keywords: Associations, stellar - Proper motions - Radial velocities - 
              Stars, ages - YSOs.
Keywords: Galaxy: kinematics and dynamics - stars: kinematics and dynamics -
          open clusters and associations: individual: Octans -
          solar neighbourhood - stars: formation.


Abstract:  Octans is one of the most distant (d~150 pc) young stellar 
           associations of the solar neighbourhood, and it has not yet been 
           sufficiently explored. Its age is still poorly constrained in the 
           literature and requires further investigation. We take advantage 
           of the state-of-the-art astrometry delivered by the third data 
           release of the Gaia space mission combined with radial velocity 
           measurements obtained from high-resolution spectroscopy to compute 
           the 3D positions and 3D spatial velocities of the stars and derive 
           the dynamical traceback age of the association. We created a clean 
           sample of cluster members by removing potential outliers from our 
           initial list of candidate members. We then performed an extensive 
           traceback analysis using different subsamples of stars, different 
           metrics to define the size of the association, and different models 
           for the Galactic potential to integrate the stellar orbits in the 
           past. We derive a dynamical age of 34[+2;−2] Myr that is independent
           from stellar models and represents the most precise age estimate 
           currently available for the Octans association. After correcting 
           the radial velocity of the stars for the effect of gravitational 
           redshift, we obtain a dynamical age of 33[+3;−1] Myr, which is in 
           very good agreement with our first solution. This shows that the 
           effect of gravitational redshift is small for such a distant young 
           stellar association. Our result is also consistent with the less 
           accurate age estimates obtained in previous studies from lithium 
           depletion (30-40 Myr) and isochrones (20-30 Myr). By integrating 
           the stellar orbits in time, we show that the members of Octans and
           Octans-Near had different locations in the past, which indicates 
           that the two associations are unrelated despite the close 
           proximity in the sky. This is the first reliable and precise 
           dynamical age result for the Octans young stellar association. 
           Our results confirm that it is possible to derive precise dynamical
           ages via the traceback method for ~30 Myr old stellar clusters at
           about ~150 pc with the same precision level that has been 
           achieved in other studies for young stellar groups within 50 pc
           of the Sun. This represents one more step towards constructing 
           a self-consistent age scale based on the 3D space motion of the
           stars in the young stellar clusters of the solar neighbourhood.
           
Description: Properties of Octans stars (astrometry, photometry, radial 
             velocities derived in this study and youth indicators).


File Summary:
--------------------------------------------------------------------------------
 FileName  Lrecl  Records  Explanations
--------------------------------------------------------------------------------
ReadMe        80        .  This file
tabA1.txt     91       85  Radial velocities derived in this paper
tabA2.txt    120      103  Properties of Octans stars
tabA3.txt     71      103  Youth indicators of Octans stars
tabA4.txt    200       29  Positions and velocities at present and birth time



Description of file:    
	
Byte-by-byte Description of file: tabA1.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label     Explanations
--------------------------------------------------------------------------------
   1- 19   I19    ---   ID        Source identifier from Gaia-DR3 catalogue
  21- 32   F12.8  deg   RA        Right ascension 
  34- 44   F11.7  deg   DEC       Declination 
  46- 52   F7.1   day   MJD       Modified Julian date
  54- 59   F6.2   km/s  RV        Radial velocity 
  61- 64   F4.2   km/s  eRV 	  Radial velocity uncertainty 
  66- 69   F4.2   km/s  sRV       Radial velocity scatter 
  71- 81   A11    ---   PID       Programme identifier 
  83- 88   A6     ---   INS		  Instrument  
  90- 90   I1     ---   Flag      Binary flag (0=single; 1=binary) 
--------------------------------------------------------------------------------
--------------------------------------------------------------------------------
Byte-by-byte Description of file: tabA2.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label     Explanations
--------------------------------------------------------------------------------
   1- 19   I19    ---    ID       Source identifier from Gaia-DR3 catalogue
  21- 32   F12.8  deg    RA       Right ascension 
  34- 44   F11.7  deg    DEC      Declination 
  46- 52   F7.3   mas/yr pmra     Proper motion in right ascension 
  54- 58   F5.3   mas/yr epmra    Proper motion uncertainty in right ascension 
  60- 66   F7.3   mas/yr pmdec    Proper motion in declination
  68- 72   F5.3   mas/yr epmdec   Proper motion uncertainty in declination
  74- 79   F6.3   mas    plx      Parallax 
  81- 85   F5.3   mas    eplx     Parallax uncertainty
  87- 92   F6.2   km/s   RV1      Radial velocity (Gaia-DR3) 
  95- 98   F4.2   km/s   eRV1     Radial velocity uncertainty (Gaia-DR3) 
 101-105   F5.2   km/s   RV2      Radial velocity (this paper)
 107-111   F5.2   km/s   eRV2     Radial velocity uncertainty (this paper)
 113-113   I1     ---    Flag1    Binary flag (0=single; 1=binary)
 115-115   I1     ---    Flag2    Sample flag (0=rejected; 1=accepted)
 117-117   I1     ---    Flag3    Control sample 1 (0=rejected; 1=accepted)
 119-119   I1     ---    Flag4    Control sample 2 (0=rejected; 1=accepted)
--------------------------------------------------------------------------------
--------------------------------------------------------------------------------
Byte-by-byte Description of file: tabA3.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label     Explanations
--------------------------------------------------------------------------------
   1- 19   I19   ---    ID        Source identifier from Gaia-DR3 catalogue
  21- 26   F6.3  mag    G         G-band magnitude (Gaia-DR3) 
  28- 33   F6.3  mag    J         J-band magnitude (2MASS) 
  35- 40   F6.3  mag    NUV       NUV magnitude 
  42- 47   F6.3  ---    HR1       Hardness ratio 1
  49- 53   F5.3  ---    MIR       Mid-infrared excess significance
  55- 57   I3    mA 	EWLi      Lithium equivalent width 
  59- 68   A12   ---    youth     List of youth indicators 
  70- 70   I1    ---    Flag      Final membership (0=rejected; 1=accepted)
--------------------------------------------------------------------------------
--------------------------------------------------------------------------------
Byte-by-byte Description of file: tabA4.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label     Explanations
--------------------------------------------------------------------------------
   1- 19   I19   ---    ID        Source identifier from Gaia-DR3 catalogue
  22- 26   F5.1  pc     X0        X coordinate (present time) 
  28- 31   F4.1  pc     eX01      X coordinate lower uncertainty (present time)
  33- 35   F3.1  pc     eX02      X coordinate upper uncertainty (present time)
  37- 42   F6.1  pc     Y0        Y coordinate (present time)
  44- 47   F4.1  pc     eY01      Y coordinate lower uncertainty (present time)
  49- 51   F3.1  pc     eY02      Y coordinate upper uncertainty (present time)
  54- 58   F5.1  pc     Z0        Z coordinate (present time)
  60- 63   F4.1  pc     eZ01      Z coordinate lower uncertainty (present time)
  65- 67   F3.1  pc     eZ02      Z coordinate upper uncertainty (present time)
  69- 72   F4.1  km/s   U0        U velocity (present time) 
  74- 77   F4.1  km/s   eU01      U velocity lower uncertainty (present time)
  79- 81   F3.1  km/s   eU02      U velocity upper uncertainty (present time)
  83- 85   F3.1  km/s   V0        V velocity (present time)
  87- 90   F4.1  km/s   eV01      V velocity lower uncertainty (present time)
  92- 94   F3.1  km/s   eV02      V velocity upper uncertainty (present time)
  96- 99   F4.1  km/s   W0        W velocity (present time)
 101-104   F4.1  km/s   eW01      W velocity lower uncertainty (present time)
 106-108   F3.1  km/s   eW02      W velocity upper uncertainty (present time)
 111-114   F4.1  pc     X         X coordinate (birth time) 
 116-120   F5.1  pc     eX1       X coordinate lower uncertainty (birth time)
 122-125   F4.1  pc     eX2       X coordinate upper uncertainty (birth time)
 127-132   F6.1  pc     Y         Y coordinate (birth time)
 134-138   F5.1  pc     eY1       Y coordinate lower uncertainty (birth time)
 140-143   F4.1  pc     eY2       Y coordinate upper uncertainty (birth time)
 146-149   F4.1  pc     Z         Z coordinate (birth time)
 151-154   F4.1  pc     eZ1       Z coordinate lower uncertainty (birth time)
 156-158   F3.1  pc     eZ2       Z coordinate upper uncertainty (birth time)
 160-163   F4.1  km/s   U         U velocity (birth time) 
 165-168   F4.1  km/s   eU1       U velocity lower uncertainty (birth time)
 170-172   F3.1  km/s   eU2       U velocity upper uncertainty (birth time)
 174-176   F3.1  km/s   V         V velocity (birth time)
 178-181   F4.1  km/s   eV1       V velocity lower uncertainty (birth time) 
 183-185   F3.1  km/s   eV2       V velocity upper uncertainty (birth time)
 187-190   F4.1  km/s   W         W velocity (birth time)
 192-195   F4.1  km/s   eW1       W velocity lower uncertainty (birth time)
 197-199   F3.1  km/s   eW2       W velocity upper uncertainty (birth time)
================================================================================


==> tabA1.txt <==
4836484576636946560  57.62286029 -43.6182879 59436.4  14.75 0.09 0.24         661 CHIRON 0
4823999931341641600  77.25054007 -36.4610608 58746.3  15.71 0.05 0.17 0103.C-0759 HARPS  0
4823999931341641600  77.25054007 -36.4610608 58739.3  15.96 0.05 0.15 0103.C-0759 HARPS  0
4823999931341640832  77.26015483 -36.4644750 58738.3  14.25 0.32 1.53 0103.C-0759 HARPS  1 
4823999931341640832  77.26015483 -36.4644750 58719.4  13.34 0.36 0.87 0103.C-0759 HARPS  1
4823999931341640832  77.26015483 -36.4644750 58740.3  17.64 0.28 1.81 0103.C-0759 HARPS  1
4823999931341640832  77.26015483 -36.4644750 58701.4  16.03 0.56 1.54 0103.C-0759 HARPS  1
4823999931341640832  77.26015483 -36.4644750 58720.4  15.11 0.31 0.70 0103.C-0759 HARPS  1
4823999931341640832  77.26015483 -36.4644750 58750.3  16.21 0.82 1.17 0103.C-0759 HARPS  1
4823999931341640832  77.26015483 -36.4644750 58689.4  16.51 0.36 0.17 0103.C-0759 HARPS  1
4823999931341640832  77.26015483 -36.4644750 58698.4  15.56 0.35 0.82 0103.C-0759 HARPS  1
4823999931341640832  77.26015483 -36.4644750 58747.3  18.28 0.27 1.89 0103.C-0759 HARPS  1
4823999931341640832  77.26015483 -36.4644750 59249.1  13.94 0.28 1.76   106.21TJ. HARPS  1
4823999931341640832  77.26015483 -36.4644750 58734.3  14.21 0.40 0.25 0103.C-0759 HARPS  1
4823999931341640832  77.26015483 -36.4644750 58708.4  14.53 0.45 0.64 0103.C-0759 HARPS  1
4823999931341640832  77.26015483 -36.4644750 58697.4  14.71 0.27 0.57 0103.C-0759 HARPS  1
4823999931341640832  77.26015483 -36.4644750 58722.4  15.45 0.40 1.49 0103.C-0759 HARPS  1
4823999931341640832  77.26015483 -36.4644750 59269.0  13.99 0.38 2.48   106.21TJ. HARPS  1
4823999931341640832  77.26015483 -36.4644750 58718.3  14.81 0.29 1.64 0103.C-0759 HARPS  1
4823999931341640832  77.26015483 -36.4644750 58725.4  17.77 0.23 2.03 0103.C-0759 HARPS  1
4823999931341640832  77.26015483 -36.4644750 58690.4  14.42 0.64 1.22 0103.C-0759 HARPS  1
4823999931341640832  77.26015483 -36.4644750 58700.4  17.12 0.30 1.65 0103.C-0759 HARPS  1
4823999931341640832  77.26015483 -36.4644750 58721.3  13.90 0.32 0.96 0103.C-0759 HARPS  1
4823999931341640832  77.26015483 -36.4644750 58707.4  16.87 0.18 0.19 0103.C-0759 HARPS  1
4823999931341640832  77.26015483 -36.4644750 58699.4  16.04 0.90 0.90 0103.C-0759 HARPS  1
4823999931341640832  77.26015483 -36.4644750 58723.3  17.62 0.26 0.54 0103.C-0759 HARPS  1
4823999931341640832  77.26015483 -36.4644750 58692.4  16.10 0.32 0.16 0103.C-0759 HARPS  1
4823999931341640832  77.26015483 -36.4644750 59266.1  14.95 0.31 1.24   106.21TJ. HARPS  1
4823999931341640832  77.26015483 -36.4644750 58702.4  15.96 0.33 2.15 0103.C-0759 HARPS  1
4823999931341640832  77.26015483 -36.4644750 58748.3  16.55 0.28 2.05 0103.C-0759 HARPS  1
4823999931341640832  77.26015483 -36.4644750 59231.2  17.08 0.20 0.80   106.21TJ. HARPS  1
4823999931341640832  77.26015483 -36.4644750 58684.4  17.00 0.48 0.77 0103.C-0759 HARPS  1
4823999931341640832  77.26015483 -36.4644750 58694.4  16.00 0.73 0.11 0103.C-0759 HARPS  1
4823999931341640832  77.26015483 -36.4644750 58693.4  16.42 0.27 2.15 0103.C-0759 HARPS  1
4823999931341640832  77.26015483 -36.4644750 58704.4  16.86 0.36 0.98 0103.C-0759 HARPS  1
4823999931341640832  77.26015483 -36.4644750 58695.4  16.00 0.80 1.11 0103.C-0759 HARPS  1
4823999931341640832  77.26015483 -36.4644750 58724.4  15.90 0.64 0.44 0103.C-0759 HARPS  1
4823999931341640832  77.26015483 -36.4644750 58736.4  16.04 0.30 1.72 0103.C-0759 HARPS  1
4823999931341640832  77.26015483 -36.4644750 59248.1  16.48 2.22 2.00   106.21TJ. HARPS  1
4823999931341640832  77.26015483 -36.4644750 58746.2  13.96 0.20 0.51 0103.C-0759 HARPS  1
4799008375640297344  82.21398159 -46.4719517 56138.4  14.91 0.33 0.24 089.C-0207  UVES   0
4799008375640297344  82.21398159 -46.4719517 56125.4   8.76 0.27 0.15 089.C-0207  UVES   0
4799008375640297344  82.21398159 -46.4719517 54805.2  12.98 0.42 0.17 082.C-0218  UVES   0
2965432033197734016  83.12218817 -20.7258579 57296.3  18.72 0.15 0.18 095.C-0437  UVES   1
2965432033197734016  83.12218817 -20.7258579 56140.4  15.41 0.64 0.86 089.C-0207  UVES   1
2965432033197734016  83.12218817 -20.7258579 56144.4  16.13 0.41 0.87 089.C-0207  UVES   1
2888316685668937984  84.70542457 -35.4921076 59481.3  13.93 0.27 0.82        661  CHIRON 0
2916029670091675648  86.66962772 -22.7317465 59483.3   0.89 0.34 0.30        661  CHIRON 0
2889149393928673664  89.54911299 -35.0136103 56139.4  15.07 0.63 0.02 089.C-0207  UVES   0
2889149393928673664  89.54911299 -35.0136103 54903.1  15.32 0.47 0.06 082.C-0218  UVES   0
2889149393928673664  89.54911299 -35.0136103 56140.4  14.52 0.37 0.17 089.C-0207  UVES   0
5500506964642881664  93.39780453 -53.3924049 59481.4  10.97 0.11 0.14        661  CHIRON 0
2892719473825487104  93.48322047 -33.4360552 59480.3  15.17 0.13 0.12        661  CHIRON 0
5499834407124133632  93.98489216 -54.3055060 59483.3  10.61 0.55 0.15        661  CHIRON 0
2898428000757810560  94.79962254 -28.6960207 59480.4  12.94 0.30 0.94        661  CHIRON 0
2900262501549317376  95.32576014 -25.2727963 59486.4  23.41 0.08 0.13        661  CHIRON 0
2893796578605149952  98.60061065 -31.3834057 59523.3  -3.28 0.07 0.14        661  CHIRON 0
5481705934284033152  98.74927338 -60.0023964 59522.4   8.10 0.13 0.14        661  CHIRON 0
2893814896644875264  98.96637578 -31.2126935 59523.3  15.38 0.10 0.18        661  CHIRON 0
2894187150051042560 100.02025342 -30.5508917 56159.4  16.16 0.72 1.24 089.C-0207  UVES   1
2894187150051042560 100.02025342 -30.5508917 54896.1  15.88 1.08 0.18 082.C-0218  UVES   1
2894187150051042560 100.02025342 -30.5508917 56161.4  15.45 0.72 0.74 089.C-0207  UVES   1
2894187150052094080 100.02379841 -30.5524385 56159.4  14.17 0.92 0.87 089.C-0207  UVES   1
2894187150052094080 100.02379841 -30.5524385 54896.1  16.03 0.94 0.07 082.C-0218  UVES   1
2894187150052094080 100.02379841 -30.5524385 56161.4  15.37 1.15 0.31 089.C-0207  UVES   1
5552572447991589376 101.91038129 -46.5575810 59502.4  12.40 0.07 0.28        661  CHIRON 0
5577399970303109248 101.97311738 -36.8348510 59523.3  14.10 0.07 0.14        661  CHIRON 0
5280499395210041472 103.88185580 -68.9041698 59503.4   7.22 0.07 0.11        661  CHIRON 0
5563811106095920128 105.18427149 -40.5021324 59529.3  15.40 0.36 0.60        661  CHIRON 0
5503485537347207296 105.51066939 -53.4528978 59538.3   8.20 0.26 0.23        661  CHIRON 0
5558236066747548672 106.73007771 -45.0512001 59534.3  33.99 0.37 0.36        661  CHIRON 0
5767017686883156864 265.53832307 -86.1348879 56056.4 -16.81 0.55 0.25 089.C-0207  UVES   1
5767017686883156864 265.53832307 -86.1348879 56092.3  -7.07 0.65 0.86 089.C-0207  UVES   1
5767017686883156864 265.53832307 -86.1348879 54209.4  13.64 0.65 0.23 079.C-0556  UVES   1
5803521374144447616 268.08392516 -72.7800931 59305.3  -7.44 0.34 0.55        621  CHIRON 0
6629609336546072320 271.18329909 -65.1543781 59336.3  -5.03 0.14 0.11        621  CHIRON 0
6637502043324805504 279.47102759 -57.5675865 59334.3  -2.83 0.08 0.14        621  CHIRON 0
6418631162754209920 282.43827429 -71.9494940 56087.4   1.84 0.59 0.16 089.C-0207  UVES   1
6418631162754209920 282.43827429 -71.9494940 56056.4   1.87 0.26 0.14 089.C-0207  UVES   1
6633709174883855360 286.51492855 -58.1570627 59305.4  13.27 0.22 0.19        621  CHIRON 0
6362543597150911616 296.76635049 -78.9620637 59433.1   1.78 0.32 0.37        661  CHIRON 0
6347492932234149120 298.48773074 -82.6783494 56056.4  -0.11 0.69 0.03 089.C-0207  UVES   0
6380815728057364992 347.29687986 -72.3535501 59435.2   4.76 0.05 0.19        661  CHIRON 0
6343364815827362688 359.57535506 -86.4399452 54765.1   5.18 1.13 0.18 082.C-0218  UVES   0
6343364815827362688 359.57535506 -86.4399452 54242.3   6.82 0.86 0.18 079.C-0556  UVES   0

==> tabA2.txt <==
4901711454686667008   6.27499723 -62.6185534  32.415 0.033  18.636 0.030 11.936 0.028  51.08  5.45     NA    NA 0 0 0 0
4981632377929981056  15.31979557 -45.9435677  34.872 0.012  23.125 0.015 13.387 0.018  11.95  3.20     NA    NA 0 0 0 0
4715353682706569728  20.15386593 -62.6941181  33.460 0.036  41.929 0.032 14.516 0.028     NA    NA     NA    NA 0 0 0 0
4738546128147329536  40.32910404 -57.4215814  17.962 0.055  30.633 0.077 11.513 0.060   4.57  3.72     NA    NA 1 0 0 0
4738546128148599296  40.32983626 -57.4217087  14.865 0.023  29.769 0.030 11.404 0.024 -27.38  2.48     NA    NA 1 0 0 0
4853696262938625920  51.90608334 -37.9447831   6.978 0.040  30.685 0.049 13.295 0.042     NA    NA     NA    NA 0 0 0 0
4736642113310513792  53.66223637 -49.9639832   9.362 0.078  28.969 0.089 10.798 0.068     NA    NA     NA    NA 0 0 0 0
4733231157659118464  55.05099827 -52.1192680   0.895 0.018  40.129 0.020 12.965 0.016  15.39  3.83     NA    NA 0 0 0 0
4836484576636946560  57.62286029 -43.6182879   6.059 0.015  24.813 0.018  9.393 0.014  14.04  0.44  14.75  0.26 0 1 0 0
4830136546254312576  61.86641950 -50.7315293   0.132 0.059  28.548 0.065  9.952 0.051     NA    NA     NA    NA 0 0 0 0
4840770472960569728  62.88749878 -40.7401828  -0.666 0.084  25.371 0.101 10.776 0.084     NA    NA     NA    NA 0 0 0 0
4840770472961988608  62.88818570 -40.7396014   0.106 0.027  27.409 0.034 10.701 0.028     NA    NA     NA    NA 0 0 0 0
4654322231790939776  63.50525090 -70.4230741  -1.122 0.031  33.830 0.031 10.351 0.020     NA    NA     NA    NA 0 0 0 0
4782378571506871808  65.45799210 -50.0040778  -0.641 0.012  27.981 0.014  8.474 0.011 -15.44  0.15     NA    NA 0 0 0 0
4781262017448757120  67.39124016 -51.6476007  -5.302 0.059  36.614 0.073 12.766 0.053  12.76  3.49     NA    NA 0 0 0 0
4871187053395116032  67.69310231 -33.0674858  -4.840 0.035  23.132 0.043 10.575 0.036   5.11  4.77     NA    NA 0 0 0 0
4866114903176979200  67.69413270 -36.0874042  -4.673 0.113  22.388 0.136 12.049 0.110   2.94  2.05     NA    NA 0 0 0 0
4865836245698743040  68.27184511 -36.8437274  -5.453 0.044  24.318 0.055  9.847 0.045     NA    NA     NA    NA 0 0 0 0
4867211047550361856  71.62022681 -34.8678548  -7.994 0.023  23.341 0.029 10.459 0.025     NA    NA     NA    NA 0 0 0 0
4824652147895424384  75.30736945 -35.8456973 -11.614 0.015  18.744 0.018 10.328 0.015  25.85  2.93     NA    NA 0 0 0 0
4654653661534633088  75.46001759 -70.9795979  -8.922 0.198  33.981 0.173 11.159 0.135     NA    NA     NA    NA 0 0 0 0
4823999931341641600  77.25054007 -36.4610608  -7.005 0.012  18.612 0.014  7.980 0.012  14.67  0.52  15.84  0.21 0 1 1 1
4823999931341640832  77.26015483 -36.4644750  -7.148 0.012  19.055 0.015  7.995 0.012  14.91  0.27  15.77  1.80 1 0 0 0
4826580622570992768  79.18300757 -32.4314773 -13.490 0.018  20.957 0.018 10.403 0.017   9.10  3.57     NA    NA 0 0 0 0
4826580622571056896  79.18494478 -32.4341669 -14.512 0.024  21.477 0.026 10.387 0.023     NA    NA     NA    NA 0 0 0 0
4772071921306849792  80.06933526 -51.9996010  -8.677 0.016  22.043 0.018  7.797 0.013  12.77  0.78     NA    NA 0 1 0 1
4799876405710399616  80.35888003 -45.3410697  -9.762 0.017  25.775 0.016  9.966 0.014  11.36  0.38     NA    NA 0 1 0 1
4799008375640297344  82.21398159 -46.4719517  -8.962 0.015  20.456 0.017  7.687 0.012  12.41  0.55  12.22  3.09 0 1 0 1
2965432033197734016  83.12218817 -20.7258579 -11.936 0.016  11.550 0.023  6.925 0.027  18.02  0.43  16.75  1.86 1 0 0 0
4808768293682969728  83.35024246 -39.4512202  -7.582 0.013  16.515 0.014  6.731 0.012  15.17  0.51     NA    NA 0 1 0 1
4651039433708142720  83.90923521 -71.5007605 -10.169 0.012  25.336 0.013  6.730 0.010  13.85  0.62     NA    NA 0 0 0 0
4794011228433961728  84.33533132 -48.5863524 -10.167 0.016  20.137 0.014  7.495 0.012  16.20  3.37     NA    NA 0 0 0 0
2888316685668937984  84.70542457 -35.4921076 -12.697 0.012  19.381 0.012  8.665 0.011  13.76  0.61  13.93  0.86 0 1 1 1
2916029670091675648  86.66962772 -22.7317465 -12.294 0.009  14.697 0.015  7.474 0.014   0.40  0.32   0.89  0.45 0 0 0 0
4801637754617807232  88.84888531 -44.9601819 -12.900 0.760   2.588 1.018 11.593 0.733     NA    NA     NA    NA 0 0 0 0
2889149393928673664  89.54911299 -35.0136103 -13.259 0.013  15.628 0.015  7.393 0.013  13.07  0.90  14.97  0.63 0 1 1 1
2917020604947950976  90.20850551 -21.9405857 -14.404 0.012  10.129 0.024  7.005 0.022  18.95  0.38     NA    NA 0 1 0 1
5481191534641074048  91.17638338 -62.1264607 -11.179 0.013  19.362 0.012  6.254 0.010     NA    NA     NA    NA 1 0 0 0
5500506964642881664  93.39780453 -53.3924049 -15.853 0.015  19.500 0.014  7.774 0.011  10.81  0.68  10.97  0.18 0 1 1 1
2892719473825487104  93.48322047 -33.4360552 -14.251 0.016  13.543 0.018  6.772 0.016  15.15  0.35  15.17  0.17 0 1 1 1
5499834407124133632  93.98489216 -54.3055060 -13.286 0.015  17.212 0.017  6.694 0.012  10.40  1.09  10.61  0.57 0 1 1 0
2898428000757810560  94.79962254 -28.6960207 -13.286 0.011  11.173 0.013  6.132 0.013  16.28  0.67  12.94  0.98 0 1 0 1
2900262501549317376  95.32576014 -25.2727963 -12.155 0.124   8.658 0.150  6.527 0.154  12.01  1.54  23.41  0.16 1 0 0 0
5496317309945329536  96.20984501 -55.7322435 -11.906 0.055  21.381 0.050  6.022 0.039   7.00  2.13     NA    NA 1 0 0 0
2892371925071938944  96.62467875 -32.2404384 -13.861 0.013  11.680 0.013  6.115 0.013  15.37  0.32     NA    NA 0 1 0 1
5568830136157337728  96.68806526 -43.7885669 -25.887 0.012  22.871 0.014  9.010 0.010  13.39  0.36     NA    NA 0 0 0 0
5575077694367896832  96.69748504 -37.2324630 -14.794 0.020  13.389 0.024  6.486 0.019   7.15  0.56     NA    NA 0 0 0 0
2893193118520224256  96.82594833 -31.2516826 -16.608 0.011  13.026 0.012  7.466 0.011     NA    NA     NA    NA 0 0 0 0
5574232277303425792  97.45417413 -38.0057507 -15.909 0.031  13.581 0.036  6.641 0.031  12.70  0.64     NA    NA 0 1 0 1
2894058266672047744  98.24357070 -30.8630774 -13.489 0.014  10.487 0.014  5.662 0.014   8.89  1.17     NA    NA 0 0 0 0
2895580295703693056  98.38600649 -28.6027150 -14.314 0.011   9.644 0.012  5.711 0.012  14.34  0.92     NA    NA 0 1 0 1
5580093803854460416  98.41826944 -37.4156270 -21.922 0.013  16.015 0.014  8.951 0.012  64.95  0.19     NA    NA 0 0 0 0
2893796578605149952  98.60061065 -31.3834057 -15.783 0.011   9.507 0.011  6.801 0.012  -4.58  0.49  -3.28  0.16 0 0 0 0
5481705934284033152  98.74927338 -60.0023964 -13.329 0.014  17.137 0.014  6.531 0.011   9.96  0.70   8.10  0.19 0 1 1 1
2893814896644875264  98.96637578 -31.2126935 -17.349 0.011  10.971 0.012  6.479 0.011  15.80  0.37  15.38  0.21 0 1 1 1
5556065596433165312  99.50897611 -45.2300783 -14.956 0.012  14.441 0.012  6.385 0.010  12.19  0.98     NA    NA 0 1 0 1
5583567680779889920  99.99577595 -32.8748218 -18.694 0.211  10.765 0.226  6.156 0.216     NA    NA     NA    NA 0 0 0 0
2894187150051042560 100.02025342 -30.5508917 -12.904 0.088   9.536 0.091  5.373 0.089  15.96  0.43  15.83  1.21 1 0 0 0
2894187150052094080 100.02379841 -30.5524385 -13.979 0.138   9.613 0.145  5.207 0.145  13.05  1.61  15.19  1.38 1 0 0 0
5575766400963849344 100.63466340 -40.5180874 -16.146 0.011  12.801 0.012  6.311 0.010  12.11  2.74     NA    NA 0 0 0 0
5502870639765648000 101.01160044 -50.5261157 -11.699 0.020  15.962 0.020  6.076 0.018  10.47  0.45     NA    NA 0 1 0 1
5576393122591566720 101.33659300 -38.7739788 -15.285 0.012  12.003 0.014  6.005 0.011  15.11  0.45     NA    NA 0 1 0 1
5576331897836037248 101.83819026 -38.9212181 -14.656 0.025  12.140 0.027  5.936 0.024     NA    NA     NA    NA 1 0 0 0
5552572447991589376 101.91038129 -46.5575810 -13.009 0.013  12.709 0.018  5.484 0.012  12.41  0.35  12.40  0.29 0 1 1 1
5577399970303109248 101.97311738 -36.8348510 -16.544 0.013  11.300 0.015  6.093 0.012  13.22  1.07  14.10  0.16 0 1 1 0
5498460601705044096 101.98528611 -53.1781725 -14.319 0.016  14.475 0.017  5.963 0.013  12.78  0.63     NA    NA 0 1 0 1
2925762375226545792 102.51571619 -22.4966175 -17.054 0.012   8.304 0.017  6.008 0.018  12.77  2.70     NA    NA 0 0 0 0
5576245654893154560 103.10157337 -38.6175695 -15.097 0.023  11.233 0.022  5.689 0.020  14.70  0.96     NA    NA 1 0 0 0
5564048257009389312 103.36916793 -39.7618571 -14.478 0.010   9.073 0.011  6.772 0.009   3.73  0.62     NA    NA 0 0 0 0
5280499395210041472 103.88185580 -68.9041698 -20.175 0.024  17.128 0.024  8.030 0.019   6.30  0.43   7.22  0.13 0 0 0 0
5579479181151879168 103.99637835 -34.9571124 -13.660 0.021   8.906 0.025  4.880 0.022   8.89  1.32     NA    NA 0 0 0 0
5577708589473863424 104.07442850 -38.6096030 -15.835 0.027  10.782 0.029  5.604 0.024  14.95  1.19     NA    NA 0 0 0 0
5564117521944064000 104.20403458 -39.3385049 -15.469 0.048  11.723 0.052  5.393 0.043   6.03  3.44     NA    NA 0 0 0 0
5563849692081705472 104.46962291 -40.3791202 -15.423 0.015  10.926 0.017  5.500 0.013  13.89  0.23     NA    NA 0 1 0 1
2921245306581790720 105.09441352 -25.2016105 -19.690 0.021   7.177 0.027  6.006 0.027  20.35  4.53     NA    NA 0 0 0 0
5563811106095920128 105.18427149 -40.5021324 -16.645 0.020  10.894 0.021  5.595 0.019  12.93  1.72  15.40  0.70 0 0 0 0
5263939788022795392 105.23827391 -72.5605351 -20.287 0.032  20.048 0.031  8.449 0.025   3.24  0.27     NA    NA 0 0 0 0
5578298992858276864 105.41991853 -36.6917850 -16.996 0.012  12.551 0.013  6.395 0.010  21.58  0.19     NA    NA 0 0 0 0
5503485537347207296 105.51066939 -53.4528978 -14.447 0.012  12.809 0.012  5.551 0.009  11.76  1.61   8.20  0.35 0 1 1 0
5565573481498031744 106.26500358 -38.4604959 -15.786 0.012   8.325 0.012  4.995 0.011  14.51  0.93     NA    NA 0 1 0 1
5558236066747548672 106.73007771 -45.0512001 -17.133 0.021  10.639 0.021  7.051 0.018  32.00  2.95  33.99  0.52 1 0 0 0
5263700266286705664 108.92258860 -72.7413123 -18.968 0.026  14.879 0.026  6.801 0.021     NA    NA     NA    NA 0 0 0 0
5560214431763466368 108.98290824 -42.4912803 -19.794 0.024   8.866 0.023  6.755 0.019  49.97  0.32     NA    NA 0 0 0 0
5510461118290142080 109.00581649 -46.8668373 -20.743 0.013  11.434 0.013  6.444 0.011  10.53  0.39     NA    NA 0 1 0 1
5512154503636178688 110.95241085 -43.6065028 -17.088 0.014   9.503 0.014  5.604 0.012  18.50  0.23     NA    NA 0 0 0 0
5512235283381448064 111.09071547 -43.2020215 -16.411 0.012   8.788 0.015  5.070 0.012  11.65  1.54     NA    NA 0 0 0 0
5769091163949813120 240.92465811 -81.5383921  -0.745 0.014 -18.950 0.014  6.115 0.012  -0.87  0.51     NA    NA 0 1 0 1
5767017686883156864 265.53832307 -86.1348879  12.475 0.053 -22.421 0.062  7.825 0.051   6.02  4.02  -3.41 15.25 1 0 0 0
5803521374144447616 268.08392516 -72.7800931   5.041 0.010 -13.671 0.013  5.055 0.014  -7.54  0.20  -7.44  0.65 0 0 0 0
5774217155879649920 269.18450621 -82.0691414   8.553 0.021 -19.150 0.017  6.796 0.016  -1.15  0.50     NA    NA 0 0 0 0
6629609336546072320 271.18329909 -65.1543781   8.996 0.013 -13.230 0.015  5.338 0.019  -4.89  0.58  -5.03  0.18 0 0 0 0
6360313267877840512 273.37545215 -81.6661417  11.567 0.043 -19.283 0.041  7.367 0.037 -17.35  6.35     NA    NA 1 0 0 0
6637502043324805504 279.47102759 -57.5675865   8.270 0.014 -10.088 0.011  4.004 0.019  -3.28  0.64  -2.83  0.16 0 0 0 0
6418631162754209920 282.43827429 -71.9494940  14.502 0.011 -15.332 0.014  6.800 0.014  -7.78  3.27   1.86  0.42 1 0 0 0
6633709174883855360 286.51492855 -58.1570627  11.396 0.015  -7.768 0.011  4.144 0.018  13.71  0.30  13.27  0.29 0 0 0 0
6362543597150911616 296.76635049 -78.9620637  16.408 0.012 -12.398 0.015  6.916 0.012  -3.84  1.92   1.78  0.49 0 0 0 0
6347492932234149120 298.48773074 -82.6783494  22.022 0.024 -14.038 0.021  8.282 0.019  -4.95  1.17  -0.11  0.69 0 0 0 0
6348023721472455552 319.94244236 -82.6240373  33.994 0.028  -5.740 0.033 10.616 0.025  11.31  5.86     NA    NA 0 0 0 0
6401541178644699904 320.57391019 -64.7981133  30.866 0.010  -5.849 0.015  8.266 0.013 -12.62  0.20     NA    NA 0 0 0 0
6504568197008596352 337.79774296 -57.1531648  35.210 0.014   3.026 0.013  9.970 0.016   0.47  0.93     NA    NA 0 0 0 0
6380815728057364992 347.29687986 -72.3535501  28.148 0.014   4.013 0.015  8.716 0.014   4.88  0.37   4.76  0.19 0 0 0 0
6390251565048081152 353.80450259 -64.6890570  33.039 0.017  14.660 0.021 10.937 0.019   0.24  0.17     NA    NA 1 0 0 0
6343364815827362688 359.57535506 -86.4399452  26.114 0.059  14.705 0.055  8.920 0.048   7.25  1.01   6.01  1.34 0 0 0 0

==> tabA3.txt <==
4901711454686667008 15.289 12.160     NA     NA    NA  NA        NA 0
4981632377929981056 11.338  9.447 18.350 -0.025 2.147  NA    UV;X;IR 0
4715353682706569728 15.497 12.232     NA     NA    NA  NA         NA 0
4738546128147329536 14.245     NA 20.164     NA    NA  NA         NA 0
4738546128148599296 12.788  9.851 20.164     NA    NA  NA         UV 0
4853696262938625920 16.292 12.871 22.956     NA    NA  NA         UV 0
4736642113310513792 17.465 13.840     NA     NA    NA  NA         NA 0
4733231157659118464 14.013 11.114     NA     NA    NA  NA         NA 0
4836484576636946560 10.350  9.209 15.777 -0.317 2.832 238   UV;IR;Li 1
4830136546254312576 15.986 12.728     NA     NA    NA  NA         NA 0
4840770472960569728 17.195     NA     NA     NA    NA  NA         NA 0
4840770472961988608 15.601 12.331     NA     NA    NA  NA         NA 0
4654322231790939776 15.086 12.090     NA     NA    NA  NA         NA 0
4782378571506871808  9.008  8.011 14.258     NA    NA  NA         UV 0
4781262017448757120 14.166 11.073 21.848     NA    NA  NA         UV 0
4871187053395116032 13.891 10.904 21.017     NA    NA  NA         UV 0
4866114903176979200 14.307 11.451     NA     NA    NA  NA         NA 0
4865836245698743040 15.263 11.972     NA     NA    NA  NA         NA 0
4867211047550361856 15.246 12.154     NA     NA    NA  NA         NA 0
4824652147895424384 14.137 11.452 21.375     NA    NA  NA         UV 0
4654653661534633088 15.358 12.099     NA     NA    NA  NA         NA 0
4823999931341641600 11.053  9.827     NA  0.554 2.603 252    X;IR;Li 1
4823999931341640832  9.213  8.473 13.541  0.672 1.887  33       X;IR 0
4826580622570992768 14.296 11.364 21.625     NA    NA  NA         UV 0
4826580622571056896 15.033 11.880 21.886     NA    NA  NA         UV 0
4772071921306849792  9.359  8.540     NA     NA 1.468  NA         NA 1
4799876405710399616  8.303  7.595 12.459     NA    NA  NA         NA 1
4799008375640297344 10.431  9.262 15.650  0.230 1.681 218 UV;X;IR;Li 1
2965432033197734016 10.246  9.121     NA     NA 2.493 152      IR;Li 0
4808768293682969728  8.916  8.280 12.857     NA 1.213  NA         NA 1
4651039433708142720 11.628 10.338     NA     NA 1.596  NA         IR 0
4794011228433961728 11.124  9.882 17.161  0.065 2.078  NA    UV;X;IR 0
2888316685668937984  9.979  9.005     NA -0.195 1.592 260      IR;Li 1
2916029670091675648  9.250  8.438     NA     NA 0.848  NA         NA 0
4801637754617807232 19.307 16.030     NA     NA    NA  NA         NA 0
2889149393928673664 11.069  9.832     NA  0.348 1.508 228    X;IR;Li 1
2917020604947950976  8.271  7.851 13.347     NA 1.231  NA         NA 1
5481191534641074048  9.554  8.675 14.258 -1.000 1.909  NA         IR 0
5500506964642881664 11.185  9.887     NA  0.049 3.058 241    X;IR;Li 1
2892719473825487104 10.217  9.369     NA  0.564 2.101 138    X;IR;Li 1
5499834407124133632 11.607 10.324     NA -0.031 2.367 278    X;IR;Li 1
2898428000757810560 10.269  9.371     NA     NA 2.265  88         IR 1
2900262501549317376 11.416 10.223     NA     NA 1.650  NA         IR 0
5496317309945329536 11.868 10.591 18.447     NA 2.065  NA      UV;IR 0
2892371925071938944  9.752  8.926     NA     NA 0.988  NA         NA 1
5568830136157337728 10.892  9.666 17.330     NA 0.975  NA         UV 0
5575077694367896832  8.043  7.810     NA     NA    NA  NA         NA 0
2893193118520224256 10.480  9.488     NA     NA 1.841  NA         IR 0
5574232277303425792  8.383  8.068     NA     NA 1.062  NA         NA 1
2894058266672047744  8.694  8.379 11.946     NA    NA  NA         NA 0
2895580295703693056  9.635  8.900 13.630  0.316 1.455  NA          X 1
5580093803854460416  9.293  8.349     NA     NA 1.509  NA         IR 0
2893796578605149952 11.544 10.250     NA     NA 2.829  NA         IR 0
5481705934284033152 10.957  9.887     NA -0.416 1.749 259      IR;Li 1
2893814896644875264 10.985  9.924     NA     NA 1.753 181      IR;Li 1
5556065596433165312 10.805  9.859     NA  0.101 1.178  NA          X 1
5583567680779889920  9.161  8.390     NA -0.290 1.696  NA         IR 0
2894187150051042560  9.710  8.847     NA     NA 1.496  59         NA 0
2894187150052094080 10.236  9.170     NA  0.205 2.563  60       X;IR 0
5575766400963849344 11.895 10.497     NA -0.124 1.424  NA          X 0
5502870639765648000  8.669  8.223     NA     NA 1.344  NA         NA 1
5576393122591566720  9.307  8.663     NA     NA 1.587  NA         IR 1
5576331897836037248  7.610  7.396     NA     NA    NA  NA         NA 0
5552572447991589376  9.686  8.967     NA     NA 1.539 121      IR;Li 1
5577399970303109248 11.409 10.199 17.181  0.155 1.219 186    UV;X;Li 1
5498460601705044096  8.782  8.380     NA     NA 2.139  NA         IR 1
2925762375226545792 11.784 10.498     NA  0.609 2.191  NA       X;IR 0
5576245654893154560  8.285  8.020     NA     NA    NA  NA         NA 0
5564048257009389312 11.794 10.518     NA     NA 2.011  NA         IR 0
5280499395210041472 11.461  9.962 18.566     NA 1.636 106   UV;IR;Li 0
5579479181151879168  8.297  8.157     NA     NA 0.545  NA         NA 0
5577708589473863424  7.676  7.619     NA     NA    NA  NA         NA 0
5564117521944064000 11.661 10.291     NA -0.114 2.880  NA       X;IR 0
5563849692081705472  9.202  8.579     NA     NA    NA  NA         NA 1
2921245306581790720 11.430 10.184     NA -0.064 2.066  NA       X;IR 0
5563811106095920128 10.219  9.245     NA -0.769 1.621 175      IR;Li 0
5263939788022795392  7.882  7.196 12.100     NA    NA  NA         NA 0
5578298992858276864 10.459  9.475     NA     NA 1.223  NA         NA 0
5503485537347207296 10.987 10.068 16.587 -1.000 1.835 165      IR;Li 1
5565573481498031744 10.337  9.572     NA     NA 1.591  NA         IR 1
5558236066747548672  8.580  7.898     NA     NA    NA  76         NA 0
5263700266286705664  8.358  7.706     NA     NA    NA  NA         NA 0
5560214431763466368 10.284  9.221     NA     NA 1.234  NA         NA 0
5510461118290142080  8.938  8.343     NA     NA 1.585  NA         IR 1
5512154503636178688 10.347  9.411     NA     NA 0.983  NA         NA 0
5512235283381448064  9.616  8.921     NA     NA 1.226  NA         NA 0
5769091163949813120  9.275  8.599     NA     NA    NA  NA         NA 1
5767017686883156864  8.798  7.942 13.113 -0.624 1.323  25         UV 0
5803521374144447616  9.510  8.908 13.545     NA 1.254  NA         NA 0
5774217155879649920  8.727  7.957     NA -0.160    NA  NA         NA 0
6629609336546072320 11.184 10.184     NA     NA 1.617 173      IR;Li 0
6360313267877840512  8.519  7.890     NA  0.971 1.757  NA       X;IR 0
6637502043324805504 12.037 10.914 17.938     NA 0.238  NA         UV 0
6418631162754209920 11.459 10.037     NA     NA 1.205 335         Li 0
6633709174883855360  9.800  9.037 14.233     NA 1.250  NA         NA 0
6362543597150911616 11.115  9.813     NA  0.722 2.952 250    X;IR;Li 0
6347492932234149120 10.541  9.217 16.916  0.293 2.170 152 UV;X;IR;Li 0
6348023721472455552 15.336 12.229     NA     NA    NA  NA         NA 0
6401541178644699904  9.474  8.635     NA     NA 1.359  NA         NA 0
6504568197008596352 11.650 10.040 19.119 -0.107    NA  NA       UV;X 0
6380815728057364992 11.426 10.016 19.353     NA 0.860  NA         UV 0
6390251565048081152  7.055  6.462 12.630     NA    NA  NA         NA 0
6343364815827362688  9.769  8.547     NA  0.006 1.536 297    X;IR;Li 0

==> tabA4.txt <==
2888316685668937984  -49.9 -0.1 0.1  -87.4 -0.1 0.1  -56.5 -0.1 0.1 -4.2 -0.3 0.3 9.5 -0.5 0.5 -3.1 -0.3 0.3  28.8 -12.6 11.9 -366.6 -17.1 16.0  72.1 -2.4 2.2  1.3 -0.5 0.5 7.6 -0.6 0.6  0.1 -0.3 0.2
2889149393928673664  -59.4 -0.1 0.1 -106.8 -0.2 0.2  -57.9 -0.1 0.1 -4.9 -0.3 0.3 8.2 -0.5 0.5 -4.0 -0.3 0.3  40.3 -12.6 12.4 -338.9 -17.8 17.3  79.9 -2.0 2.0  0.5 -0.5 0.5 6.1 -0.6 0.6  0.7 -0.2 0.2
2892371925071938944  -77.1 -0.2 0.2 -134.2 -0.3 0.3  -52.9 -0.1 0.1 -5.7 -0.2 0.1 7.7 -0.3 0.2 -4.2 -0.1 0.1  41.3  -6.4  6.9 -341.6  -8.4  9.0  77.9 -0.8 0.8  0.2 -0.3 0.3 5.4 -0.3 0.3  1.1 -0.1 0.1
2892719473825487104  -67.8 -0.1 0.1 -119.2 -0.2 0.3  -54.8 -0.1 0.1 -5.3 -0.1 0.1 8.1 -0.1 0.1 -4.3 -0.1 0.1  42.3  -3.3  3.4 -343.2  -4.3  4.7  80.0 -0.5 0.5  0.3 -0.1 0.1 5.9 -0.2 0.1  1.1 -0.1 0.1
2893814896644875264  -74.2 -0.1 0.1 -127.9 -0.2 0.2  -44.3 -0.1 0.1 -5.6 -0.1 0.1 7.8 -0.2 0.2 -5.6 -0.1 0.1  43.5  -4.4  4.8 -339.9  -5.9  6.4  82.1 -0.5 0.5  0.1 -0.2 0.2 5.5 -0.2 0.2  2.5 -0.1 0.1
2895580295703693056  -91.2 -0.2 0.2 -141.4 -0.3 0.3  -48.7 -0.1 0.1 -5.2 -0.5 0.4 9.0 -0.7 0.7 -4.4 -0.3 0.2  -3.7 -19.4 21.6 -396.4 -24.0 26.3  76.2 -1.8 1.9  1.6 -0.9 0.8 7.2 -0.9 0.9  1.3 -0.2 0.2
2898428000757810560  -86.1 -0.2 0.2 -127.8 -0.2 0.3  -53.3 -0.1 0.1 -6.1 -0.4 0.4 7.8 -0.5 0.5 -4.2 -0.2 0.2  44.2 -15.9 16.1 -342.6 -18.6 19.3  78.1 -1.6 1.6 -0.2 -0.6 0.6 5.6 -0.7 0.7  1.1 -0.2 0.2
2917020604947950976  -90.0 -0.3 0.3  -99.0 -0.3 0.3  -49.9 -0.2 0.1 -6.7 -0.2 0.3 7.5 -0.3 0.3 -5.5 -0.1 0.1  71.5 -10.7  9.8 -310.7  -9.9  9.3  85.3 -1.0 1.0 -1.5 -0.4 0.4 5.4 -0.3 0.4  2.2 -0.1 0.1
4772071921306849792  -20.0 -0.1 0.1 -103.4 -0.1 0.2  -73.3 -0.1 0.1 -3.5 -0.1 0.1 7.4 -0.7 0.6 -4.3 -0.5 0.4  50.5  -7.3  7.5 -301.7 -20.9 21.9  94.8 -3.5 3.5  1.0 -0.4 0.4 5.0 -0.7 0.7  0.3 -0.4 0.4
4799008375640297344  -32.7 -0.1 0.1 -103.9 -0.2 0.2  -71.0 -0.1 0.1 -3.8 -0.1 0.1 8.4 -0.4 0.5 -3.0 -0.3 0.3  39.1  -7.6  7.2 -339.6 -15.8 14.9  83.4 -2.5 2.2  1.3 -0.3 0.4 6.1 -0.5 0.5 -0.5 -0.3 0.2
4799876405710399616  -27.0 -0.1 0.1  -78.4 -0.1 0.1  -56.5 -0.1 0.1 -3.3 -0.1 0.1 9.3 -0.3 0.3 -2.0 -0.2 0.2  28.7  -5.3  5.3 -350.0 -10.3 10.4  63.2 -1.7 1.7  1.7 -0.2 0.2 7.3 -0.3 0.3 -0.7 -0.2 0.2
4808768293682969728  -54.8 -0.1 0.1 -114.6 -0.2 0.2  -77.0 -0.1 0.1 -5.0 -0.2 0.2 7.3 -0.4 0.4 -3.2 -0.3 0.2  55.0  -8.0  9.2 -311.6 -12.5 14.1  89.5 -1.9 2.1  0.1 -0.4 0.3 5.0 -0.5 0.4 -0.7 -0.2 0.2
4823999931341641600  -51.2 -0.1 0.1  -88.4 -0.1 0.1  -72.6 -0.1 0.1 -4.8 -0.1 0.1 8.0 -0.1 0.1 -3.8 -0.1 0.1  53.2  -3.9  3.8 -315.6  -5.1  5.1  90.2 -0.9 0.9  0.1 -0.2 0.2 5.9 -0.2 0.2 -0.1 -0.1 0.1
4836484576636946560  -23.8 -0.1 0.1  -63.4 -0.1 0.1  -82.1 -0.1 0.1 -4.5 -0.1 0.1 7.3 -0.1 0.1 -3.5 -0.2 0.2  90.4  -2.9  2.5 -267.4  -5.0  4.8  96.0 -1.5 1.4 -0.8 -0.1 0.1 4.9 -0.2 0.2 -0.6 -0.2 0.1
5481705934284033152   -1.5 -0.1 0.1 -138.5 -0.2 0.2  -65.3 -0.1 0.1 -3.0 -0.1 0.1 8.1 -0.2 0.2 -2.6 -0.1 0.1  44.3  -1.2  1.1 -348.8  -5.5  6.2  75.5 -0.7 0.7  2.2 -0.1 0.1 5.2 -0.2 0.2 -0.6 -0.1 0.1
5498460601705044096  -19.9 -0.1 0.1 -154.3 -0.3 0.4  -62.5 -0.1 0.2 -4.2 -0.1 0.1 5.1 -0.6 0.6 -4.6 -0.2 0.2  71.7  -5.6  5.2 -263.3 -19.3 18.7  88.5 -1.9 1.7  0.2 -0.3 0.3 2.1 -0.6 0.6  1.1 -0.2 0.2
5499834407124133632  -17.1 -0.1 0.1 -132.3 -0.2 0.2  -67.2 -0.1 0.1 -3.2 -0.1 0.1 7.9 -0.7 0.8 -3.8 -0.4 0.4  32.1  -7.0  6.6 -341.2 -25.5 23.8  86.8 -3.0 2.9  2.0 -0.4 0.4 5.3 -0.7 0.8  0.2 -0.3 0.3
5500506964642881664  -16.8 -0.1 0.1 -113.4 -0.2 0.1  -58.3 -0.1 0.1 -3.1 -0.1 0.1 7.9 -0.2 0.2 -4.4 -0.1 0.1  32.8  -1.6  1.6 -326.4  -5.1  5.1  83.3 -0.6 0.6  1.8 -0.1 0.1 5.5 -0.2 0.2  1.0 -0.1 0.1
5502870639765648000  -27.3 -0.1 0.1 -150.5 -0.4 0.4  -60.9 -0.2 0.2 -4.6 -0.1 0.1 7.1 -0.4 0.4 -1.4 -0.2 0.2  70.1  -4.3  4.9 -325.7 -13.4 13.8  62.0 -1.2 1.3  0.5 -0.3 0.2 4.0 -0.4 0.4 -1.4 -0.1 0.1
5503485537347207296  -18.8 -0.1 0.1 -168.3 -0.3 0.3  -61.5 -0.1 0.1 -3.7 -0.1 0.1 8.9 -0.3 0.3 -3.2 -0.1 0.1  36.2  -2.5  2.3 -396.2  -9.0  8.7  77.2 -0.8 0.8  2.4 -0.1 0.1 5.7 -0.3 0.3 -0.1 -0.1 0.1
5510461118290142080  -31.0 -0.1 0.1 -146.3 -0.3 0.2  -41.4 -0.1 0.1 -3.9 -0.1 0.1 8.0 -0.4 0.3 -5.9 -0.1 0.1  33.9  -4.1  4.6 -354.4 -10.8 12.6  82.2 -0.8 0.8  1.8 -0.2 0.2 5.3 -0.4 0.3  2.8 -0.1 0.1
5552572447991589376  -41.8 -0.1 0.1 -166.2 -0.4 0.4  -62.1 -0.1 0.1 -4.7 -0.1 0.1 6.7 -0.3 0.3 -3.7 -0.1 0.1  52.3  -3.5  3.8 -326.9  -8.4  8.8  80.8 -0.7 0.8  0.8 -0.2 0.2 3.8 -0.3 0.3  0.3 -0.1 0.1
5556065596433165312  -40.4 -0.1 0.1 -140.5 -0.2 0.2  -56.3 -0.1 0.1 -4.4 -0.2 0.2 7.6 -0.8 0.9 -4.0 -0.3 0.3  43.2 -12.8 12.3 -338.3 -28.9 27.5  78.5 -2.5 2.5  1.1 -0.6 0.6 5.0 -0.9 0.9  0.8 -0.3 0.3
5563849692081705472  -58.4 -0.1 0.1 -164.7 -0.4 0.4  -50.1 -0.1 0.1 -5.5 -0.1 0.1 6.5 -0.2 0.2 -5.0 -0.1 0.1  58.7  -3.7  3.5 -321.7  -6.8  7.1  81.7 -0.5 0.5  0.1 -0.2 0.2 3.7 -0.2 0.2  1.9 -0.1 0.1
5565573481498031744  -68.9 -0.1 0.2 -181.7 -0.4 0.4  -48.3 -0.1 0.1 -5.4 -0.3 0.3 6.2 -0.8 0.9 -6.5 -0.2 0.2  35.8 -16.3 15.7 -326.5 -29.5 28.9  93.9 -1.7 1.7  0.6 -0.7 0.7 3.5 -1.0 1.0  3.0 -0.2 0.2
5574232277303425792  -57.2 -0.3 0.3 -129.2 -0.6 0.6  -52.1 -0.2 0.2 -4.4 -0.3 0.2 8.9 -0.6 0.5 -4.2 -0.2 0.2  19.0 -11.9 11.9 -379.0 -19.0 19.3  77.5 -1.7 1.8  1.7 -0.5 0.5 6.7 -0.6 0.6  1.1 -0.2 0.2
5576393122591566720  -59.5 -0.1 0.1 -147.1 -0.2 0.2  -50.5 -0.1 0.1 -5.6 -0.2 0.2 6.0 -0.4 0.4 -4.9 -0.1 0.1  67.2  -7.4  8.0 -293.1 -12.9 14.1  80.5 -1.0 1.1 -0.5 -0.4 0.3 3.3 -0.5 0.4  1.8 -0.1 0.1
5577399970303109248  -63.3 -0.1 0.1 -144.1 -0.3 0.3  -46.5 -0.1 0.1 -5.2 -0.1 0.1 7.3 -0.2 0.1 -5.1 -0.1 0.1  42.3  -3.1  3.2 -335.0  -5.0  5.3  79.7 -0.4 0.4  0.5 -0.1 0.1 4.8 -0.2 0.2  2.1 -0.1 0.1
5769091163949813120   97.1 -0.2 0.2 -117.3 -0.2 0.2  -59.7 -0.1 0.1 -0.1 -0.3 0.3 8.7 -0.4 0.4 -1.7 -0.2 0.2  76.7 -10.8  9.8 -335.4 -10.5 10.9  63.6 -1.3 1.5  3.6 -0.2 0.2 4.8 -0.2 0.2 -1.0 -0.1 0.2

